Sample Splitting and Weak Assumption Inference For Time Series

We consider the problem of inference after model selection under weak assumptions in the time series setting. Even when the data are not independent, we show that sample splitting remains asymptotically valid as long as the process satisfies appropriate weak dependence conditions and the functional of interest is suitably well-behaved. In addition, if the inference targets are appropriately defined, we demonstrate that valid statistical inference is possible without assuming stationarity. As a working example, we consider post-selection inference for regression coefficients under a random design assumption, in which the pair $(Y_i, X_i) \in \mathbb{R}^{p_n}$ is assumed to be an observation from a weakly dependent triangular array. We establish (asymptotic) sample splitting validity for regression coefficients under both $\beta$-mixing and $\tau$-dependence assumptions. To facilitate statistical inference in the non-stationary, weakly dependent regime, we extend a central limit theorem of Doukhan and Wintenberger (2007). To extend their result, we derive some properties of the variance of a normalized sum of a weakly dependent process. In particular, we show that, under very general conditions, the variance is often well-approximated by independent blocks. Using this result, we derive the validity of the block multiplier bootstrap under $\theta$-dependence and demonstrate the validity of an inference procedure that combines sample splitting with the bootstrap under weak assumptions.

==> regression_inf.txt <==
We now put together results from the previous sections to derive conditions under which confidence intervals produced by the block multiplier bootstrap after sample splitting provide valid inference for the regression coefficient under a $\tau$-dependence condition.  For simplicity, suppose that a particular coefficient $\beta_{1,\hat{m},n} \in \mathbb{R}$ is of interest; this can easily be generalized to a confidence band or Bonferroni interval.  
In what follows, let $C_{\hat{m},n}^*$ correspond to the confidence set:
\begin{align}
C_{\hat{m},n}^* &= \left[ \hat{\beta}_{1,\hat{m},n} - z_{(1-\alpha)/2}\frac{\sigma_{\hat{m}}^*}{\sqrt{n}}, \ \hat{\beta}_{1,\hat{m},n} + z_{(1-\alpha)/2}\frac{\sigma_{\hat{m}}^*}{\sqrt{n}}   \right]
\end{align} 
where $z_{(1-\alpha)/2}$ is the $(1-\alpha)/2$-quantile of the Standard Normal and  $\sigma_{\hat{m}}^*$ is the standard deviation corresponding the bootstrapped regression coefficients.  In the regression coefficient case, the bootstrap distribution is approximated as follows.  Consider a large number $B$ of Monte Carlo iterations.  On the $j$th iteration of the bootstrap, generate $e_1, \ldots, e_{m+1} \sim N(0,1)$ and form the bootstrapped functional $\psi_{n, \hat{m}, j}^{*} = \psi_{n}^{(\hat{m})} + n^{-1/2} W_{n,j}^{(\hat{m})}$.  We may then construct a corresponding bootstrap realization by letting $\hat{\beta}_{1,\hat{m},n,j}^{*} = g^{(m)}(\psi_{n, \hat{m},j}^*)$.  The standard deviation $\sigma_{\hat{m}}^*$ may then be approximated by:
\begin{align}
\sigma_{\hat{m}}^* \approx \sqrt{\frac{1}{B} \sum_{j=1}^B \left(\sqrt{n}(\hat{\beta}_{1,\hat{m},n,j}^* -   \hat{\beta}_{1,\hat{m},n}\right)^2}
\end{align} 
We are now ready to state the following theorem, which establishes validity of sample splitting together with the bootstrap.  The proof relies heavily on several results that we have established in previous theorems.    

\begin{theorem}[Valid Bootstrap Inference for Regression Coefficient after Sample Splitting]  Suppose $\{Y_{n,i}\}$ is a triangular array of random variables such that for each $n,$ $Y_{n,i}$ is a random variable in $\mathbb{R}^{p_n}$ and that the vector has constant mean. Consider a model selection procedure $\hat{m}$ that has the property $P(\hat{m} \in \mathcal{M}^*) \rightarrow 1$ for some $\mathcal{M}^*$ satisfying $|\mathcal{M}^*| < \infty$. For each $m \in \mathcal{M}^*$, suppose that $g^{(m)}(\cdot)$ is differentiable in a neighborhood of $\mathbb{E}[\psi_{n}^{(m)}]$.  Further, for each $m \in \mathcal{M}^*$, suppose that $\theta_r(Y_1^{2n}) = O(r^{-\theta})$ for some $\theta > 4$  the coordinates of $(Y_i^{(m)}, X_{i}^{(m)})$ are $\mathrm{subE}(K_1)$ random variables.
% \end{enumerate} 
% \begin{enumerate}[label=B] 
% \item $\beta_r(Y_1^n)) = O(r^{-(3 + \delta)})$ for some $\delta > 0$ and the coordinates of $(Y_i^{(m)}, X_{i}^{(m)})$ are $\mathrm{subE}(K_1)$ random variables  
% \end{enumerate}
Then,
\begin{align}
P\left( \beta_{1,\hat{m},n} \in C_{\hat{m},n}^* \right) = 1 - \alpha - o(1)
\end{align} 
\end{theorem}

\begin{proof}
By Theorem \ref{bootstrap-validity-tau-dependence}, we have $\sigma_{\hat{m}}^* \ | \ Y_{1}^{2n+1} \xrightarrow{P} \sigma_{\hat{m},n}$ since $W_n^Y$ is a sequence of mean $0$ random variables.  Therefore, 

%\begin{align} 
%P( \sqrt{n} \hat{\beta}- \beta )
%\end{align}  


% \begin{align}
%\begin{split}
& \ \ \ P \left( d_{BL} \left[ \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,\hat{m},n}^* - \hat{\beta}_{1,\hat{m},n}), \widetilde{\mathcal{L}}\bigl(\sqrt{n}(\hat{\beta}_{1,\hat{m},n} - \beta_{1,\hat{m},n}) \bigr) \right] > \epsilon \right)
\\ & \leq \sum_{m \in \mathcal{M}^*}  P \left( d_{BL} \left[ \mathcal{L} \bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n}  \bigr), \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n} - \beta_{1,m,n})\bigr) \right] > \epsilon \right) 
\\ & \ \ \ \ \ \ + P(m \not\in \mathcal{M}^*)
% \\ & \leq \sum_{m^* \in \mathcal{M}^*} P \left\{ d_{BL} \left[ \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n})\ | \ Y_1^n), \mathcal{L}(\hat{\theta}_{m^*}(\widetilde{Y}_{n+1}^{2n}) \right] > \epsilon \right\} + P(\hat{m}^* \not\in \mathcal{M}^* )
\end{split}
 \end{align}
 Therefore it suffices to establish validity for each fixed $m \in \mathcal{M}^*$.  Now observe that:
\begin{align}
\begin{split}
  \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n}) \ | \ Y_1^{2n} \bigr) & {\overset{wa(P)} \iff} N(0,\nabla g(\psi_n^{(m)})^T \Sigma_n) 
  \\ &{\overset{wa(P)} \iff} N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n)
 \end{split}
\end{align}
where the first line follows due Theorem \ref{bootstrap-validity-tau-dependence}, Proposition \ref{theta-preservation}, the Conditional Delta Method (Theorem \ref{delta-method}), and the second line follows from the Continuous Mapping Theorem (Proposition \ref{continuous-mapping}), Lemma \ref{gaussian-characteristic-difference-multivariate}, and the fact that $\psi_n^{(m)} -\mathbb{E}[\psi_n^{(m)}] \xrightarrow{P} 0$.  Now, by Proposition \ref{weakly-approaching-hoeffding}, this implies that:
\begin{align}
\mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n})\bigr) {\overset{wa} \iff} N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n)
\end{align}

 Now, by the Conditional Delta Method and the Central Limit Theorem (Theorem \ref{multivariate-clt}), we also have that:
%
\begin{align}
 \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n} - \beta_{1,m,n}) \bigr) {\overset{wa} \iff}  N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n) 
\end{align}

Now that we have established that the bootstrap distribution and the sampling distribution approach the same continuous distribution, the result follows by the Weakly Approaching P\'{o}lya Theorem (Proposition \ref{weakly-approaching-polya-theorem}).   

% \begin{align}
% \begin{split}
% \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n})) & \overset{wa}{\underset{(1)} \iff }  \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+i_n+1}^{2n})) \overset{wa(P)} {\underset{(2)} \iff} \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+i_n+1}^{2n}) |Y_1^n) 
% \\ & \overset{wa(P)} {\underset{(3)} \iff} \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n}) |Y_1^n)
% % \overset{wa(P)} {\underset{(4)} \iff} \mathcal{L}(\hat{\theta}_{\hat{m}}(Y_{n+1}^{2n}) |Y_1^n)
% \end{split}
% \end{align}

\end{proof}


==> regression_inf_2.txt <==
We now put together results from the previous sections to derive conditions under which confidence intervals produced by the block multiplier bootstrap after sample splitting provide valid inference for the regression coefficient under a $\tau$-dependence condition.  For simplicity, suppose that a particular coefficient $\beta_{1,\hat{m},n} \in \mathbb{R}$ is of interest; this can easily be generalized to a confidence band or Bonferroni interval.  
In what follows, let $C_{\hat{m},n}^*$ correspond to the confidence set:
\begin{align}
C_{\hat{m},n}^* &= \left[ \hat{\beta}_{1,\hat{m},n} - z_{(1-\alpha)/2}\frac{\sigma_{\hat{m}}^*}{\sqrt{n}}, \ \hat{\beta}_{1,\hat{m},n} + z_{(1-\alpha)/2}\frac{\sigma_{\hat{m}}^*}{\sqrt{n}}   \right]
\end{align} 
where $z_{(1-\alpha)/2}$ is the $(1-\alpha)/2$-quantile of the Standard Normal and  $\sigma_{\hat{m}}^*$ is the standard deviation corresponding the bootstrapped regression coefficients.  In the regression coefficient case, the bootstrap distribution is approximated as follows.  Consider a large number $B$ of Monte Carlo iterations.  On the $j$th iteration of the bootstrap, generate $e_1, \ldots, e_{m+1} \sim N(0,1)$ and form the bootstrapped functional $\psi_{n, \hat{m}, j}^{*} = \psi_{n}^{(\hat{m})} + n^{-1/2} W_{n,j}^{(\hat{m})}$.  We may then construct a corresponding bootstrap realization by letting $\hat{\beta}_{1,\hat{m},n,j}^{*} = g^{(m)}(\psi_{n, \hat{m},j}^*)$.  The standard deviation $\sigma_{\hat{m}}^*$ may then be approximated by:
\begin{align}
\sigma_{\hat{m}}^* \approx \sqrt{\frac{1}{B} \sum_{j=1}^B \left( \sqrt{n}(\hat{\beta}_{1,\hat{m},n,j}^* - \hat{\beta}_{1,\hat{m},n})\right)^2}
\end{align} 
We are now ready to state the following theorem, which establishes validity of sample splitting together with the bootstrap.  The proof relies heavily on several results that we have established in previous theorems.    

\begin{theorem}[Valid Bootstrap Inference for Regression Coefficient after Sample Splitting]  Suppose $\{Y_{n,i}\}$ is a triangular array of random variables such that for each $n,$ $Y_{n,i}$ is a random variable in $\mathbb{R}^{p_n}$ and that the vector has constant mean. Consider a model selection procedure $\hat{m}$ that has the property $P(\hat{m} \in \mathcal{M}^*) \rightarrow 1$ for some $\mathcal{M}^*$ satisfying $|\mathcal{M}^*| < \infty$. For each $m \in \mathcal{M}^*$, suppose that $g^{(m)}(\cdot)$ is differentiable in a neighborhood of $\mathbb{E}[\psi_{n}^{(m)}]$.  Further, for each $m \in \mathcal{M}^*$, suppose that $\theta_r(Y_1^{2n}) = O(r^{-\theta})$ for some $\theta > 4$  the coordinates of $(Y_i^{(m)}, X_{i}^{(m)})$ are $\mathrm{subE}(K_1)$ random variables.
% \end{enumerate} 
% \begin{enumerate}[label=B] 
% \item $\beta_r(Y_1^n)) = O(r^{-(3 + \delta)})$ for some $\delta > 0$ and the coordinates of $(Y_i^{(m)}, X_{i}^{(m)})$ are $\mathrm{subE}(K_1)$ random variables  
% \end{enumerate}
Then,
\begin{align}
P\left( \beta_{1,\hat{m},n} \in C_{\hat{m},n}^* \right) = 1 - \alpha - o(1)
\end{align} 
\end{theorem}
\begin{proof}
We will establish that $\mathcal{L}(\sqrt{n}(\hat{\beta}_{1,\hat{m},n}^* - \hat{\beta}_{1,\hat{m},n}) \ Y_1^{2n})$ weakly approaches $\widetilde{\mathcal{L}}(\sqrt{n}(\hat{\beta}_{1,\hat{m},n} - \beta_{1,\hat{m},n}) \ | \ Y_1^n)$ in probability.  Again, by law of total probability, we have that:


 \begin{align}
\begin{split}
& \ \ \ P \left( d_{BL} \left[ \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,\hat{m},n}^* - \hat{\beta}_{1,\hat{m},n} \ | \ Y_1^{2n}), \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,\hat{m},n} - \beta_{1,\hat{m},n}) \ | \ Y_1^n \bigr) \right] > \epsilon \right)
\\ & \leq \sum_{m \in \mathcal{M}^*}  P \left( d_{BL} \left[ \mathcal{L} \bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n} \ | \ Y_1^{2n} \bigr), \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n} - \beta_{1,m,n})\bigr) \right] > \epsilon \right) 
\\ & \ \ \ \ \ \ + P(m \not\in \mathcal{M}^*)
% \\ & \leq \sum_{m^* \in \mathcal{M}^*} P \left\{ d_{BL} \left[ \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n})\ | \ Y_1^n), \mathcal{L}(\hat{\theta}_{m^*}(\widetilde{Y}_{n+1}^{2n}) \right] > \epsilon \right\} + P(\hat{m}^* \not\in \mathcal{M}^* )
\end{split}
 \end{align}
 Therefore it suffices to establish validity for each fixed $m \in \mathcal{M}^*$.  Now observe that:
\begin{align}
\begin{split}
  \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n}) \ | \ Y_1^{2n} \bigr) & {\overset{wa(P)} \iff} N(0,\nabla g(\psi_n^{(m)})^T \Sigma_n) 
  \\ &{\overset{wa(P)} \iff} N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n)
 \end{split}
\end{align}
where the first line follows due Theorem \ref{bootstrap-validity-tau-dependence}, Proposition \ref{theta-preservation}, the Conditional Delta Method (Theorem \ref{delta-method}), and the second line follows from the Continuous Mapping Theorem (Proposition \ref{continuous-mapping}), Lemma \ref{gaussian-characteristic-difference-multivariate}, and the fact that $\psi_n^{(m)} -\mathbb{E}[\psi_n^{(m)}] \xrightarrow{P} 0$.  Now, by Proposition \ref{weakly-approaching-hoeffding}, this implies that:
\begin{align}
\mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n}^* - \hat{\beta}_{1,m,n})\bigr) {\overset{wa} \iff} N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n)
\end{align}

 Now, by the Conditional Delta Method and the Central Limit Theorem (Theorem \ref{multivariate-clt}), we also have that:
%
\begin{align}
 \mathcal{L}\bigl(\sqrt{n}(\hat{\beta}_{1,m,n} - \beta_{1,m,n}) \bigr) {\overset{wa} \iff}  N(0,\nabla g(\mathbb{E}[\psi_n^{(m)}])^T \Sigma_n) 
\end{align}  

% \begin{align}
% \begin{split}
% \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n})) & \overset{wa}{\underset{(1)} \iff }  \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+i_n+1}^{2n})) \overset{wa(P)} {\underset{(2)} \iff} \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+i_n+1}^{2n}) |Y_1^n) 
% \\ & \overset{wa(P)} {\underset{(3)} \iff} \mathcal{L}(\hat{\theta}_{m^*}(Y_{n+1}^{2n}) |Y_1^n)
% % \overset{wa(P)} {\underset{(4)} \iff} \mathcal{L}(\hat{\theta}_{\hat{m}}(Y_{n+1}^{2n}) |Y_1^n)
% \end{split}
% \end{align}

\end{proof}


==> sample_splitting_reg_2.txt <==
 
For a randomly chosen model $\hat{m}$, we will consider the problem of constructing asymptotically valid confidence intervals for the projection parameter $\beta_{\hat{m},n}$, which is a vector of regression coefficients fitted on the second half of the data. We will allow the regression coefficient to incorporate lags of the components of $Y_i$.  To make this more precise, we will introduce some additional notation.

For each $m \in \mathcal{M}$, let $X_{i}^{(m)} \in \mathbb{R}^{p^{(m)}}$ denote the covariates associated with $m$. $X_{i}^{(m)}$ may include both present values of $Y_{n, i,2}, \ldots Y_{n, i,p_n}$.  Let $Y_i^{m} = Y_{n,i,1}$. Define the projection parameter for a fixed $m \in \mathcal{M}$ as:  
 \begin{align}
 \label{projection-parameter}
\beta_{m,n} &= \mathbb{E}\left[ \frac{1}{n}\sum_{i=n+1}^{2n} X_{i}^{(m)} \ X_{i}^{(m) \  T} \right]^{-1} \mathbb{E}\left[ \frac{1}{n}\sum_{i=n+1}^{2n} Y_i^{(m)} \ X_{i}^{(m)} \right] 
  \end{align}
% \begin{align}
% \beta_{m,n} &= \argmin_{\beta \in \mathbb{R}^{d_m}} \mathbb{E} \left[ \frac{1}{n}\sum_{i=n+1}^{2n} (Y_i^{(m)} - \beta^T X_{i}^{(m)})^2 \right]
% \end{align} 

We may view the estimated parameter corresponding to a model $m$ as the empirical version of the projection parameter.  It can be readily seen that:
 \begin{align}
 \label{estimated-projection-parameter}
\hat{\beta}_{m,n} &= \left(\frac{1}{n}\sum_{i=n+1}^{2n} X_{i}^{(m)} \ X_{i}^{(m) \ T} \right)^{-1} \frac{1}{n}\sum_{i=n+1}^{2n} Y_i^{(m)} \ X_{i}^{(m)}
\end{align}
%
To further consolidate notation, define the following terms:
  % $W_{m,i} = \mathrm{vech}(X_{m,i} \ X_{m,i}^T)$ and $\alpha_i = Y_i \ X_{m,i}$.  Here, $\mathrm{vech}(\cdot)$ denotes the function that stacks elements on the upper diagonal of a matrix into a vector.  Further let $\psi_n$ denote:
\begin{align}
\begin{split}
V_{i}^{(m)} &= \begin{pmatrix}
          \mathrm{vech}(X_{i}^{(m)} \  X_{i}^{(m) \ T}) \\ 
          Y_i^{(m)} \  X_{i}^{(m)}
         \end{pmatrix} 
\\ \psi_{n}^{(m)} &= \frac{1}{n} \sum_{i=n+1}^{2n} V_{i}^{(m)} 
\end{split}
\end{align}

Then, it is clear from (\ref{projection-parameter}) and (\ref{estimated-projection-parameter}) that we may express $\beta_{m,n} = g^{(m)}(\mathbb{E}[\psi_{n}^{(m)}])$ and $\hat{\beta}_{n} = g^{(m)}(\psi_{n}^{(m)})$ for some mapping $g^{(m)}(\cdot)$ for each model $m$. For random $\hat{m}$, we may express the projection parameter as  $\beta_{\hat{m},n} = \sum_{m \in \mathcal{M}} \beta_{m,n} \cdot \cI(\hat{m}(Y_1^n) = m)$ and its empirical version as  $\hat{\beta}_{\hat{m},n} = \sum_{m \in \mathcal{M}} \hat{\beta}_{m,n}  \cdot \cI(\hat{m}(Y_1^n) = m)$.  If a particular model $m$ is infeasible to fit on the inference set, then $P(\hat{m}(Y_1^n) = m) = 0$.  In addition, in what follows let $\widetilde{\mathcal{L}}( \cdot)$ denote the law with respect to the joint measure of $Y_1^n$ and $\widetilde{Y}_{n+1}^{2n}$.  

We will start by assuming that $|Y_{n,i} - \mathbb{E}[Y_{n,i}]| < M_n \ a.s$. for $1 \leq i \leq 2n$.  In this case, we may use the Stability Theorem together with the Conditional Delta Method to establish sample splitting validity for the regression coefficient, as demonstrated in the following theorem.

\begin{theorem}[Sample Splitting Validity, Bounded Case] Suppose that \\ $ \max_{1 \leq i \leq n} \max_{1 \leq j \leq p}$ $|Y_{ij} - \mathbb{E}[Y_{ij}]|\leq M_n$ $a.s.$  Furthermore, suppose there exists $\mathcal{M}^*$ such that $|\mathcal{M}^*| < \infty$ and $ P(\hat{m} \in \mathcal{M}^*) \rightarrow 1$.  For each $m \in \mathcal{M}^*$, suppose that $\sqrt{n}(\psi_{n}^{(m)} - \mathbb{E}[\psi_{n}^{(m)}])$ is tight, and $g^{(m)}(\cdot)$ is twice continuously differentiable on  $B_{r+\epsilon}$ for some $\epsilon > 0$ as defined in Proposition \ref{delta-method}.   

Further, for each $m \in \mathcal{M}^*$, suppose that one of the following conditions hold:
\begin{enumerate}[label=T]
\item  $  n^{3/2} M_n \mathlarger{\tau}_{n^{1/2-\delta}}(Y_1^{2n}) \rightarrow 0$.
\end{enumerate} 
\begin{enumerate}[label=B] 
\item $\beta_{n}(Y_1^{2n}) \rightarrow 0$.
\end{enumerate} 
Then,
\begin{align}
d_{BL}(\mathcal{L}( \sqrt{n}(\hat{\beta}_{\hat{m},n} - \beta_{\hat{m},n}) \ | \ Y_1^n), \widetilde{\mathcal{L}}(  \sqrt{n}(\hat{\beta}_{\hat{m},n}- \beta_{\hat{m},n})  \ | \ Y_1^n) \xrightarrow{P} 0 
\end{align}
\end{theorem}

\begin{proof}
We will define $\hat{\theta}_{m}(Y_{n+1}^{2n}) \equiv g^{(m)} \circ f^{(m)}(Y_{n+1}^{2n})$ as the following composition of functions:
\begin{align}
\label{Delta-Method-composition}
\underbrace{Y_{n+1}^{2n} \mapsto V_{n+1}^{2n} \mapsto \sqrt{n} \psi_n}_{f^{(m)}(Y_{n+1}^{2n})} \mapsto \underbrace{\theta_{m}}_{g^{(m)}(\psi_n)}
\end{align}
We will need to check condition \ref{stability-low-dim} and \ref{tau-condition} for the mapping $f^{(m)}(Y_{n+1}^{2n})$. Since $g^{(m)}(\cdot)$ is differentiable at $\mathbb{E}[\psi_n^{(m)}]$, the result would then follow from the Delta Method.         
 Pick $i_n = n^{1/2 -\delta}$; the stability condition was established in Example \ref{sample-mean-example} under the tightness assumption, which is satisfied due to the Central Limit Theorem given in Theorem \ref{non-stationary-clt}.  For \ref{tau-condition}, notice that the Lipschitz constant of the mapping is given by $2 M_n \sqrt{n}$.
\end{proof}

% \begin{align}
% \label{projection-parameter}
% \hat{\beta}_m = \Sigma_m^{-1}\alpha_m 
% \end{align} 
% where $\alpha_m = \mathbb{X}_m \mathbb{Y}$. The population version of the parameter is given by:
% \begin{align}
% \beta_m = E\left(\Sigma_m^{-1} \ \alpha_m \right)
% \end{align} 

% g(\psi_n)$, where $\psi_n \equiv( \text{vech}(\Sigma_m) , \alpha_m) \in \mathbb{R}^b$, $b = p[(p+1)/2 + 1]$ and $\text{vech}(\cdot)$ stacks elements on the upper diagonal of a matrix into a vector.  Further, let $\psi_n = 1/n \sum_{i=1}^n W_i$.

% We will start by assuming that $(Y_n,X_n) \in [-M,M]^{p+1} a.s.$ for some $M < \infty$.  Boundedness simplifies both the theorem statement and proof of sample splitting validity. 
% % For any real-valued random variable $X$, let $Q_X$ denote the generalized inverse of the tail function $x \rightarrow P(|X|>x)$ and let $G_X$ the inverse of $x \rightarrow \int_0^x Q_X(u) du $.  These two functions will be used to a state a tightness condition.  
% \begin{corollary}[Sample Splitting Validity of Regression Coefficient, Bounded Case] Suppose $(Y,X)_{t \in \mathbb{N}}$ is stochastic process with $(Y_n, X_n) \in [-M,M]^{p+1}$.  Consider a model selection procedure $\hat{m}$ that has the property $P(\hat{m} \in \mathcal{M}^*) \rightarrow 1$ for some $\mathcal{M}^*$ satisfying $|\mathcal{M}^*| < \infty$.  Let $\hat{\beta}_{m^*}$ be the projection parameter defined in for each (\ref{projection-parameter}) for $m^* \in \mathcal{M}^*$.  Let $\theta_{\hat{m}}(Y_{n+1}^{2n}) \equiv \sqrt{n}[\hat{\beta}_{\hat{m}}(Y_{n+1}^{2n})-E(\hat{\beta}_{\hat{m}}(Y_{n+1}^{2n})| Y_1^n)]$.  Furthermore, suppose the following conditions hold:
%  Then,
% \begin{align} 
%       d(\mathcal{L}(\hat{\theta}_{\hat{m}}(Y_{n+1}^{2n})|Y_1^n), \mathcal{L}(\hat{\theta}_{\hat{m}}(\widetilde{Y}_{n+1}^{2n})| Y_1^n)) \xrightarrow{P} 0
% \end{align}
% \end{corollary}                       

% \begin{proof}
% We will define $\hat{\theta}_{m^*}(Y_{n+1}^{2n}) \equiv g \circ f(Y_{n+1}^{2n})$ as the following composition of functions:
% \begin{align}
% \label{Delta-Method-composition}
% \underbrace{Y_{n+1}^{2n} \mapsto W_{n+1}^{2n} \mapsto \sqrt{n} \psi_n}_{f(Y_{n+1}^{2n})} \mapsto \underbrace{\theta_{m^*}}_{g(\psi_n)}
% \end{align}
% We will need to check condition \ref{stability-low-dim} and  \ref{tau-condition} for the mapping $f(Y_{n+1}^{2n})$. Since $g$ is differentiable at $\psi_n$, the result would then follow from the Delta Method.         
%  Pick $i_n = \lfloor n^{\alpha} \rfloor$, where $\alpha = \frac{1}{2} - \frac{\delta}{3(1 +\delta)}$. Then, \ref{stability-low-dim} immediately follows due to the boundedness of $(Y,X)$.  For \ref{tau-condition}, notice that the Lipschitz constant of the mapping is given by $2 M \sqrt{n}$.                
% \end{proof}
Now, we will prove the unbounded case.  The main technical challenge is dealing with the fact that the mapping $f^{(m)}(Y_{n+1}^{2n})$ is only locally Lipschitz and not globally Lipschitz.  At several stages in the proof, we will reduce the problem to the bounded case by using a maximal inequality for sub-exponential random variables.  We will adopt the following definition:
\begin{definition}[Sub-Exponential($K_1$)]
A real-valued random variable $X$ is sub-exponential with parameter $K_1$, or $X \sim \mathrm{SubE}(K_1)$ if:
\begin{align}
P(|X| > t ) \leq \exp\left(\frac{1-t}{K_1} \right)
\end{align}
\end{definition}
As discussed in, for example, \citet{vershynin-nonasympotic-theory-random-matrices}, there are several equivalent characterizations of sub-exponential random variables. For convenience, in a later section we will also state the sub-exponential condition in terms of the sub-exponential norm, which is defined as follows:
\begin{definition}[Sub-Exponential Norm] The sub-exponential norm of a real-valued random variable $X$, denoted $\norm{X}_{\Psi_1}$ is given by:
\begin{align}
\norm{X}_{\Psi_1} = \sup_{p \geq 1} p^{-1} \left(\mathbb{E}[X^p]\right)^{1/p}
\end{align} 
\end{definition}
A random variable is sub-exponential if and only if $\norm{X}_{\Psi_1}<\infty$. In fact, it can be shown that $K_1$ and $\norm{X}_{\Psi_1}$ differ by at most a universal constant factor.  Typically, the sub-exponential condition for a random vector $X$ in $\mathbb{R}^d$ is defined as $\sup_{\alpha \in \mathcal{S}^{d-1}} \norm{\alpha^T X}_{\Psi_1}$, where $\mathcal{S}^{d-1}$ is the unit sphere in $\mathbb{R}^d$. Here, we will only require that the coordinates are sub-exponential, which is clearly a weaker condition. 
%  More precisely, we will require that:
% \begin{align}
% \sup_{i \in \mathbb{N}} \max_{1 \leq j \leq d} \norm{Y_{ij}}_{\psi_1} < \mu
% \end{align}
% The above is Orlicz-norm, which can be defined for a real-valued random variable $X$ and any increasing, convex function from $[0,\infty)$ to $[0,\infty)$ as follows:
% \begin{align}
% \norm{X}_{\Psi} = \inf_{c > 0} \left\{\mathbb{E}\left(\frac{|X|}{c} \right) \leq 1  \right\}
% \end{align}

At a high level, we will also need a way to return to the unbounded case after performing manipulations in the bounded case.  To this end, we will use a concept from analysis known as the Lipschitz extension.  In essence, Lipschitz functions are well-behaved enough that it is often possible to extend a function defined on a subset of the space to the whole space while preserving the Lipschitz property. In particular, when the codomain is $\mathbb{R}$, explicit constructions of the extension are known and facilitate our analysis.  The boundedness of the function class is also crucial; this property allows us to control the expectation on the complement of a bounded set.         

\begin{theorem}[Sample Splitting Validity of Regression Coefficient, Sub-Exponential Case]
\label{sub-exponential-sample-splitting}
Consider a model selection procedure $\hat{m}$ that has the property $P(\hat{m} \in \mathcal{M}^*) \rightarrow 1$ for some $\mathcal{M}^*$ satisfying $|\mathcal{M}^*| < \infty$. For each $m \in \mathcal{M}^*$, suppose that $\sqrt{n}(\psi_{n}^{(m)} - \mathbb{E}[\psi_{n}^{(m)}])$ is tight, and $g^{(m)}(\cdot)$ is twice continuously differentiable on  $B_{r+\epsilon}$ for some $\epsilon > 0$ as defined in Proposition \ref{delta-method}. 

Further, for each $m \in \mathcal{M}^*$, suppose that one of the following conditions hold:
\begin{enumerate}[label=T]
\item  For some $\delta>0$, $n^{3/2 + \delta} \mathlarger{\tau}_{n^{1/2-\delta}}(Y_1^{2n}) \rightarrow 0$ and the coordinates of $(Y_i^{(m)} - \mathbb{E}[Y_i^{(m)}], \  X_{i}^{(m)}-\mathbb{E}[X_i^{(m)}])$ are $\mathrm{subE}(K_1)$ random variables.   
\end{enumerate} 
\begin{enumerate}[label=B] 
\item $\beta_{n^{1/2-\delta}}(Y_1^{2n}) \rightarrow 0$.
\end{enumerate} 

Then, 
\begin{align}
d_{BL}(\mathcal{L}( \sqrt{n}(\hat{\beta}_{\hat{m},n} - \beta_{\hat{m},n}) \ | \ Y_1^n), \widetilde{\mathcal{L}}(  \sqrt{n}(\hat{\beta}_{\hat{m},n}- \beta_{\hat{m},n})  \ | \ Y_1^n) \xrightarrow{P} 0 
\end{align}
\end{theorem}

\begin{proof}
Again, we will will use the Delta Method.  First we will find $i_n$ such that Condition \ref{stability-low-dim} is satisfied. Again $i_n = n^{1/2 -\delta}$ for $\delta >0$ suffices by Example \ref{sample-mean-example} under the tightness assumption.    

% We will break the proof into two steps; after establishing these steps, the result will follow from the Delta Method.  Analogous to the bounded case, consider the mapping given in (\ref{Delta-Method-composition}). The first step is as follows.  

% \textbf{Step 1:} Find $i_n \rightarrow \infty$ such that Condition \ref{stability-low-dim} is satisfied.

% Consider the following set:
% \begin{align}
% S_n = \left\{ \max_{n+1 \leq j \leq n+i_n+1} \max_{1 \leq k \leq p} | Y_{jk}|  \leq  M_n  \right\}
% \end{align}
% By law of total probability, it is sufficient to bound the following display: 
% %
% \begin{align}
% \label{stability-unbounded-sum-bound}
% \begin{split}
% & \ \ \ P\left( \norm{\frac{1}{\sqrt{n}} \sum_{j = n+1}^{n+i_n} W_{j}}_\infty > \epsilon, \ S_n \right) + P\left( \norm{\frac{1}{\sqrt{n}} \sum_{j = n+1}^{n+i_n} W_{j}}_\infty > \epsilon, \ S_n^c \right) 
% \\ & \leq \sum_{k=1}^{b} P\left( \left|\frac{1}{\sqrt{n}} \sum_{j = n+1}^{n+i_n} W_{jk} \right| > \epsilon, \ S_n \right) + P(S_n^c)
% \end{split}
% \end{align}
% Let $i_n = n^{1/2 - \delta}$, $M_n = K_1 \log n$. For the first term in (\ref{stability-unbounded-sum-bound}), notice that for each $k$ on the set $S_n$, we have that:
% \begin{align}
% \begin{split}
%  \left| \frac{1}{\sqrt{n}} \sum_{j = n+1}^{n+i_n} W_{jk} \right| &\leq \frac{i_n M_n^2}{\sqrt{n}}  
% \\ & = \frac{K_1^2 \log^2 n}{n^{\delta}}
% \end{split}
% \end{align}
% %
% It follows that the first term in (\ref{stability-unbounded-sum-bound}) converges to 0 for any $\epsilon > 0$. For the second term, notice that, since $Y_1, \ldots Y_{2n} \sim \text{subE}(K_1)$, we have the following maximal inequality:
% \begin{align}
% P(S_n^c) \leq 2 \ i_n \cdot p \cdot \exp{\left(\frac{1-M_n}{K_1}\right)} 
% \end{align}
% Our choice of tuning parameters ensure that:
% \begin{align}
% \begin{split}
%  P(S_n^c) & \leq 2 n^{1/2- \delta} \cdot p \cdot n^{1/2}
% \\ & \leq 2 n^{-\delta} p \rightarrow 0
% \end{split}
% \end{align}
% The claim of step 1 follows, with $i_n = n^{1/2 - \delta}$. 
 Our next step is to show $d_{BL}(\mathcal{L}(f(Y_{n+i_n +1}^{2n}) \ | \ Y_1^n), \widetilde{\mathcal{L}}(f(Y_{n+i_n+1}^{2n}) \ | \ Y_1^n) \xrightarrow{P} 0$.  Here, we will have to deviate from the stability theorem since the mapping is not Lipschitz.  However, may still partition on $\{\hat{m} = m\}$ and use the law of total probability, effectively freezing this element of randomness.  Let $\mathcal{S}^{(m)}$ denote the indices corresponding to the coordinates included in model $m$. For notational convenience, assume that the coordinates are centered; the average expected value will be the ``parameter'' in the Delta Method.  Consider the following set: 
\begin{align}
A_n = \left\{ \max_{n+ i_n + 1 \leq j \leq 2n} \ \max_{k \in \mathcal{S}^{(m)}} | Y_{jk}|  \leq  M_n  \right\}
\end{align}  
% We will prove the sub-Gaussian case.  The other cases are analogous, but require a different bound for the maximal inequality in (\ref{maximal-inequality-subgaussian}).  
% Start by defining the set:
% \begin{align}
% A_n = \left\{ \max_{n+ i_n 1 \leq j \leq 2n} \max_{1 \leq k \leq p} | Y_{jk}|  \leq  M_n  \right\}
% \end{align}
Let $Q_n$ and $R_n$ denote the probability measures associated with  $\mathcal{L}(Y_{n+i_n+1}^{2n})$ and $\mathcal{L}(Y_{n+i_n+1}^{2n} \ | \  Y_1^n)$, respectively.  We have that:   

\begin{align}
\begin{split}
\sup_{h \in BL_1} \int h (\sqrt{n} \psi_n) \  d (Q_n- R_n)  &\leq \sup_{h \in BL_1} \int_{A_n} h (\sqrt{n} \psi_n) \  d (Q_n- R_n) 
\\ \ \ \ \  & + \sup_{h \in BL_1} \int_{A_n^c} h (\sqrt{n}  \psi_n) \  d (Q_n- R_n) 
\\ &= \mathbf{I} + \mathbf{II}
\end{split}
\end{align} 

We will start by bounding $\mathbf{II}$.  Notice that:
\begin{align}
\mathbf{II} \leq Q_n(A_n^c) + R_n(A_n^c)
\end{align}
Therefore, by Markov's inequality, it follows that:
\begin{align}
P(\mathbf{II} > \epsilon ) \leq \frac{2 Q_n(A_n^c)}{\epsilon}
\end{align}

Since the selected coordinates are $\mathrm{subExp}(K_1)$, we have the following maximal inequality:
\begin{align}
P(A_n^c) \leq  2 (n-i_n) \cdot p^{(m)} \cdot \exp{\left(\frac{1-M_n}{K_1}\right)} 
\end{align}

Again, $M_n$ can be chosen to grow very slowly while still ensuring that $\mathbf{II} \xrightarrow{P} 0$.  However, since we will need to take several factors into consideration, we will wait until the end of the proof to choose tuning parameters. 

For $\mathbf{I}$, notice that the local Lipschitz constant on $A_n$ is $ 2 \sqrt{n} M_n$.  We will now replace the original function class, which had poor global Lipschitz properties, with a more well-behaved function class, and show that the difference between these classes is small asymptotically.    We can view the current function class $\mathcal{H}_n$ as:
%
\begin{align}
\mathcal{H}_n = \left\{ h: \mathbb{R}^{p^{(m)}} \mapsto \mathbb{R} \ \biggr\rvert \  \norm{h}_\infty \leq 1, \ ||h||_L \leq  2 \sqrt{n} M_n \ \forall y \in A_n, \ \ h(y) = 0 \  \forall y \in A_n^c  \right\}
\end{align}

Since $\sup_{h \in \mathcal{H}_n} \int h d (Q-R) \leq 1 < \infty$, it follows that for any $\epsilon_n > 0$, there exists $h_n^* \in \mathcal{H}_n $ such that $\sup_{h \in \mathcal{H}_n} \int h d (Q_n - R_n) \leq \int h_n^* d (Q_n - R_n) + \epsilon_n$.\footnote{It may be the case that the supremum is attained. In this case, $\epsilon_n$ can be taken to be equal to 0.  Otherwise, it should be noted that we are implicitly invoking the Axiom of Choice when choosing a corresponding $h_n^*$.}  We will choose an arbitrary positive sequence $\epsilon_n \downarrow 0$.  

In addition, let $\bar{\mathcal{H}}_n$ denote the class of Lipschitz extensions of $h_n^*$. Furthermore, let $\mathcal{G}_n$ denote the following function class:
\begin{align}
\mathcal{G}_n = \{ g:  ||g||_L \leq 2 \sqrt{n} M_n\}
\end{align}
%
Notice that all Lipschitz extensions of $h_n^*$ are contained in $\mathcal{G}_n$.  If there exists $h_n \in \bar{\mathcal{H}}_n$ that satisfies $\int_{A_n^c} h_n d (Q_n - R_n) \geq 0$, it follows that the supremum over $\mathcal{G}_n$ is greater than or equal to the supremum over $\mathcal{H}_n$; otherwise a correction is needed.  Therefore, it follows that:     
\begin{align}
\label{lipschitz-extension-correction-step}
\begin{split}
\mathbf{I} &= \sup_{h \in \mathcal{H}_n} \int h \  d (Q_n- R_n)
\\ & \leq \int h_n^* \ d (Q_n- R_n) + \epsilon_n
\\ &\leq \sup_{g \in \mathcal{G}_n} \int g \ d (Q_n- R_n) + \left[0  \vee \inf_{h \in \bar{\mathcal{H}}_n} \int_{A_n^c} h \ d (R_n - Q_n) \right] + \epsilon_n
\\ & \leq 2 \sqrt{n} M_n d_W(Q_n, R_n) + 0 \vee \mathbf{III} + \epsilon_n
\end{split}
\end{align} 
By Squeeze Theorem, it is sufficient to find a sequence of non-negative upper bounds such that $\mathbf{III} \leq L_n \xrightarrow{P} 0$ to show $0 \vee \mathbf{III} \xrightarrow{P} 0$.  Since $R_n$ is a conditional probability measure, the function $h_n^*$ depends on $\omega$ (that is, different functions may be chosen for different values of $Y_1^n$).    However, we will suppress dependence on $\omega$ for notational convenience; we will see that the bounds will hold over all $\omega$, so not much is lost in doing so.

The first term will be controlled by the $\mathlarger{\tau}$-coefficient.  Notice that the class of Lipschitz functions that take as input the selected coordinates are a subset of all Lipschitz functions mapping from $\mathbb{R}^p$ to $\mathbb{R}$. Since the argument in $\mathbf{III}$ is an infimum, we are free to choose any $\bar{h}_n$ in the class.  We will choose the maximal Lipschitz extension:
\begin{align}
\bar{h}_n(y) = \inf_{a \in A_n} \left[ h_n^*(a) + 2 \sqrt{n} M_n \norm{y - a}_\infty \right]
\end{align}.

Again, we take the sup-norm to be $\max_{k \in \mathcal{S}^{(m)}}|X_k|$ since we only need to consider Lipschitz functions that take as input the included covariates.  We will now split $\mathbf{III}$ into two parts and we may take $L_n = \mathbf{IV} + \mathbf{V}$:
\begin{align}
\begin{split}
\mathbf{III} &\leq  \int_{A_n^c} \bar{h}_n(y) \ d (R_n - Q_n)
\\ & \leq \left| \int_{A_n^c} \bar{h}_n \ d R_n \right|+ \left| \int_{A_n^c} \bar{h}_n \ d Q_n \right|
\\ & \leq \int_{A_n^c} |\bar{h}_n(y)| d Q_n + \int_{A_n^c} |\bar{h}_n(y)| d R_n
\\ &= \mathbf{IV} + \mathbf{V} 
\end{split}
\end{align}  
% \begin{align}
% \begin{split}
% \mathbf{III} &\leq \int_{A_n^c} |\bar{h}_n(y)| d Q_n - \int_{A_n^c} |\bar{h}_n(y)| d R_n
% \\&= \mathbf{IV} + \mathbf{V} 
% \end{split}
% \end{align}
We will start by showing that $\mathbf{IV} \rightarrow 0$ for all $\omega \in \Omega$.  Since $ \norm{h_n^*}_\infty \leq 1$, it follows that $\bar{h}_n >0$ on $B_n^c$, where $B_n$ is given by:
\begin{align}
B_n = \left \{\max_{n+ i_n + 1 \leq j \leq 2n} \ \max_{k \in \mathcal{S}^{(m)}} | Y_{jk}|  \leq  M_n+ \frac{1}{2 \sqrt{n}M_n}  \right\}
\end{align} 
On the portion of $A_n^c$ where $\bar{h}_n >0$, we will drop the absolute value; it will turn out that the other part is negligible. Let $C_n = A_n^c \cap B_n$ and $D_n = A_n^c \cap B_n^c$ .  Then, it follows that:   
\begin{align}
\begin{split}
\mathbf{IV} & \leq \int_{C_n} |\bar{h}_n| \ d Q_n + \int_{D_n} \left[ h_n^*(\mathbf{0}) + 2 \sqrt{n} M_n \norm{y - \mathbf{0}}_\infty \right] \ d Q_n
\\ &\leq \int_{C_n} |\bar{h}_n| \ d Q_n + Q_n(D_n) +  \int_{D_n} 2 \sqrt{n} M_n \norm{y}_\infty \ d Q_n 
\\ &\leq \int_{A_n^c} \left[ \  2 \ \mathbbm{1}(B_n) +  2 \sqrt{n} M_n \norm{y}_\infty \mathbbm{1}(B_n^c) \ \right] \ dQ_n + Q_n(A^c)
\\ & \equiv \int_{A_n^c} \phi \  d Q_n + Q_n(A_n^c) 
\\ &= \mathbf{VI} +  Q_n(A_n^c) 
\end{split}
\end{align}
We will proceed by bounding $\mathbf{VI}$.  Our strategy now is to use the tail formula for the expectation. A crucial part in this step is breaking the integral into two parts, where one is controlled by $P(A_n^c)$ and the other by $\sqrt{n}M_n || y||_\infty$.  Choosing the breakpoint $c_n$ properly will allow us to send both terms to 0 (it will also allow us to restrict our attention to $\phi$ defined on $B_n^c$).
\begin{align}
\begin{split}
\mathbf{VI} &= \int_0^\infty P( \{\phi > s \} \cap A_n^c) \ ds
\\ &\leq \int_0^{c_n} P(A_n^c) \ ds + \int_{c_n}^\infty P(\phi >s ) \ ds
\\ &\leq c_n P(A_n^c) + \int_{c_n}^\infty P( 2 \sqrt{n} M_n \norm{y}_\infty >s ) \ ds
\\ &\leq c_n P(A_n^c) + 2 p^{(m)} (n-i_n) \int_{c_n}^\infty  \exp{\left( \frac{1-s} {2 \sqrt{n} M_n K_1} \right)} \ ds 
\\ &  \leq c_n P(A_n^c) +  4 p^{(m)} \ n^{3/2} M_n K_1 \exp{\left( \frac{1-c_n} {2 \sqrt{n} M_n K_1} \right)}
\\ & = \mathbf{VII} + \mathbf{VIII}
\end{split}
\end{align}
Now we will choose tuning parameters.  For some $\delta > 0$ and $n$ large enough, let:
\begin{align}
M_n = K_1\log(2n^{3/2 + 2 \delta}p^{(m)}), \ \ \  c_n =  \ n^{1/2 + \delta}, 
\end{align}
It may be verified that these choices of parameters ensure that:
\begin{align}
\mathbf{II} = P(A_n^c) \leq \frac{1}{n^{1/2 + 2\delta}} \rightarrow 0
\end{align}
%
\begin{align}
\mathbf{VII} = c_n P(A_n^c) \leq \frac{1}{n^\delta} \rightarrow 0
\end{align}
%
\begin{align}
\mathbf{VIII} =  4 p^{(m)} \  n^{3/2} M_n K_1 \exp{\left( \frac{-n^{\delta}} {2 M_n K_1} \right)} \rightarrow 0
\end{align}
%
We can therefore conclude that $\mathbf{IV} \rightarrow 0$ for all $\omega \in \Omega$.  What remains is bounding $\mathbf{V}$.  Using similar reasoning to $\mathbf{IV}$, we can argue that:
\begin{align}
\mathbf{V} \leq \int_{A_n^c} \left[ \  2 \ \mathbbm{1}(C_n) + 2 \sqrt{n} M_n \norm{y}_\infty \mathbbm{1}(B_n^c) \ \right] \ d R_n + R_n(A_n^c)
\end{align}
Since this is a non-negative, fixed function for $\omega \in \Omega$, by Markov's inequality and law of iterated expectations, we can conclude that:
\begin{align}
P( \mathbf{V} > \epsilon ) \leq \frac{\int_{A_n^c} \left[ \  2 \ \mathbbm{1}(B_n) + 2 \sqrt{n} M_n \norm{y}_\infty \mathbbm{1}(B_n^c) \ \right] \ d Q_n + Q_n(A_n^c)}{\epsilon} 
\end{align}
But in bounding $\mathbf{IV}$, we concluded that the term in the numerator goes to zero.  Therefore $\mathbf{V} \xrightarrow{P} 0$ and the claim follows after an application of the Delta Method.  
\end{proof}

% \begin{remark}
% In (\ref{lipschitz-extension-correction-step}), it seems that it would often be the case that there exists a Lipschitz extension such that $ \int_{A_n^c} h \ d (R_n - Q_n) \geq 0$.  However, our strategy is technically more straightforward than establishing conditions under which such a Lipschitz extension exists for all $n > N$ for some $N$ for a collection of $\omega$ with probability tending to 1.  We reduce the problem to one about the tail behavior of the unconditional distribution; the alternative strategy is more involved.  
% \end{remark}
